Pisces VII/Triangulum III -- M33's second dwarf satellite galaxy

Pisces VII/Triangulum III (Pisc~VII) was discovered in the DESI Legacy Imaging Survey and was shown to be a Local Group dwarf galaxy with follow-up imaging from the 4-m Telescopio Nazionale Galileo. However, this imaging was unable to reach the horizontal branch of Pisc VII, preventing a precision distance measurement. The distance bound from the red giant branch population placed Pisc VII as either an isolated ultra-faint dwarf galaxy or the second known satellite galaxy of Triangulum (M33). Using deep imaging from Gemini GMOS-N, we have resolved the horizontal branch of Pisc VII, and measure a distance of $D=916^{+65}_{-53}$~kpc, making Pisc VII a likely satellite of M33. We also remeasure its size and luminosity from this deeper data, finding $r_{\rm half}=186^{+58}_{-32}$ pc, $M_V=-6.0\pm0.3$ and $L=2.2^{+0.7}_{-0.5}\times10^4\,{\rm L}_\odot$. Given its position in the M33 halo, we argue that Pisc VII could support the theory that M33 is on its first infall to the Andromeda system. We also discuss the presence of blue plume and helium burning stars in the colour-magnitude diagram of Pisc VII that are consistent with ages of $\sim1.5$~Gyr. If these are truly members of the galaxy, it would transform our understanding of how reionisation affects the faintest galaxies. Future deep imaging and dynamics could allow significant insight into both the stellar populations of Pisc VII and the evolution of M33

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
